Flybys in protoplanetary discs: II. Observational signatures

Tidal encounters in star clusters perturb discs around young protostars. In Cuello et al. (2019a, Paper I) we detailed the dynamical signatures of a stellar flyby in both gas and dust. Flybys produce warped discs, spirals with evolving pitch angles, increasing accretion rates, and disc truncation. Here we present the corresponding observational signatures of these features in optical/near-infrared scattered light and (sub-) millimeter continuum and CO line emission. Using representative prograde and retrograde encounters for direct comparison, we post-process hydrodynamical simulations with radiative transfer methods to generate a catalogue of multi-wavelength observations. This provides a reference to identify flybys in recent near-infrared and sub-millimetre observations (e.g., RW Aur, AS 205, HV Tau & DO Tau, FU Ori, V2775 Ori, and Z CMa).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
